Accurate control of a pan-tilt system based on parameterization of rotational motion

A pan-tilt camera system has been adopted by a variety of fields since it can cover a wide range of region compared to a single fixated camera setup. Yet many studies rely on factory-assembled and calibrated platforms and assume an ideal rotation where rotation axes are perfectly aligned with the optical axis of the local camera. However, in a user-created setup where a pan-tilting mechanism is arbitrarily assembled, the kinematic configurations may be inaccurate or unknown, violating ideal rotation. These discrepancies in the model with the real physics result in erroneous servo manipulation of the pan-tilting system. In this paper, we propose an accurate control mechanism for arbitrarily-assembled pan-tilt camera systems. The proposed method formulates pan-tilt rotations as motion along great circle trajectories and calibrates its model parameters, such as positions and vectors of rotation axes, in 3D space. Then, one can accurately servo pan-tilt rotations with pose estimation from inverse kinematics of their transformation. The comparative experiment demonstrates out-performance of the proposed method, in terms of accurately localizing target points in world coordinates, after being rotated from their captured camera frames.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at http://www.dante.de/cgi-bin/ctan-index

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

For questions concerning the Eurographics Style please contact publishing@eg.org


